Prompt-Space Meta-Learning Does Not Transfer Across Users: A Frozen-LLM Negative Result

Personalizing a frozen large language model (LLM) to individual users is often framed as a meta-learning problem in prompt space: each user is a task, and one seeks a shared natural-language adaptation policy that, given a handful of the user's labeled interactions, configures the frozen model for that user. The framing is attractive because it is backbone-agnostic and reuses the machinery of prompt optimization, yet the field rarely tests whether the optimized meta-objective encodes transferable cross-user adaptation rather than generic instruction quality. We study this question with Muse (Meta-learned User-adaptation via Shared Evolution), which evolves a single shared adaptation prompt over a meta-train user population by reflective prompt evolution, freezes it, and applies it zero-shot to held-out users; matched controls isolate learning from confounds of phrasing and selection. On two standard personalization benchmarks (LaMP-2 categorization and LaMP-3 rating) over 200 held-out users each, Muse does not significantly improve on its own un-evolved seed prompt or on a structure-broken control that meta-trains on mismatched user-support pairs, and is dominated by plain few-shot retrieval on the rating task (Delta MAE +0.175, p < 0.001). We attribute these outcomes to a single mechanism, meta-objective collapse: the meta-validation objective is statistically invariant to whether the user-support correspondence is genuine (p=0.555 on LaMP-2, p=0.622 on LaMP-3), so it cannot be optimized into transferable adaptation and instead rewards instruction polish and validation overfitting. The seed-prompt, wrong-support, and invariance-oracle controls form a reusable protocol that separates learned adaptation from these confounds.

==> main.txt <==
PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

1

Meta-Objective Collapse: Why Prompt-Space
Meta-Learning Fails to Transfer Across Users in
Frozen-LLM Personalization
Sophia Li, Daniel Wang, Emma Liu, and Lucas Zhang

Abstract—Personalizing a frozen large language model (LLM)
to individual users is increasingly framed as a meta-learning
problem in prompt space: treating each user as a task, one seeks
a shared natural-language adaptation policy that, given a handful
of a user’s labeled interactions, configures the frozen model for
that user. This paper reports a careful, controlled negative result.
We introduce M USE (Meta-learned User-adaptation via Shared
Evolution), which evolves a single shared adaptation prompt over
a meta-train user population with reflective prompt evolution,
freezes it, and applies it zero-shot to held-out users. On two
standard personalization benchmarks (L A MP-2 categorization
and L A MP-3 rating) over 200 held-out users each, M USE does
not significantly beat its own un-evolved seed prompt, does not
beat a structure-broken control that meta-trains on deliberately
mismatched user–support pairs, and is decisively dominated by
plain few-shot retrieval on the regression task. We trace this to
meta-objective collapse: the aggregate meta-validation objective
the optimizer climbs is statistically invariant to whether the user–
support correspondence is real, so it carries no exploitable crossuser adaptive signal and the optimizer can only purchase generic
prompt polish (which a hand-written seed already has) plus overfitting of a small validation population. Each claim is supported
by paired tests, confidence intervals, and an invariance–oracle
decomposition. We distill a reusable evaluation protocol (seedprompt, wrong-support, and invariance/oracle controls) so that
instruction polish and validation overfit are no longer mistaken
for learned adaptation.
Index Terms—Few-shot learning, frozen language models, large
language models, meta-learning, negative transfer, personalization, prompt optimization, transfer learning, user modeling.

I. I NTRODUCTION
ERSONALIZATION has become a central requirement
for large language model (LLM) services: the same model
is expected to serve millions of users, yet each user brings
idiosyncratic preferences, labeling tendencies, and style. Because retraining or even parameter-efficient finetuning a hosted
model per user is operationally infeasible at scale, a large
and growing body of work personalizes a frozen backbone by
manipulating its input—retrieving the user’s past interactions,
distilling them into a compact persona, or prepending a learned
soft or natural-language prompt [1], [2], [3], [4], [5]. A natural
and attractive way to systematize this is to view it as a
meta-learning problem. If we treat each user as a task, with

P

The authors are with the School of Computer Science and Technology,
Huazhong University of Science and Technology, Wuhan, China.
Preprint. This manuscript is under review and has not been peer-reviewed or
accepted for publication. It is provided for timely dissemination of scholarly
work; copyright and all rights are retained by the authors. Do not cite as a
published article.

the user’s labeled history as a support set and their future
interactions as queries, then personalization is exactly the fewshot, fast-adaptation regime that meta-learning was designed
for [6], [7]. One would like to meta-learn, across a population
of users, a single adaptation policy that maps any new user’s
support set to a configuration of the frozen model that performs
well on that user’s queries. Because the backbone is frozen
and only its textual input is mutable, the most direct instantiation of this idea lives in prompt space: meta-learn a shared
natural-language “adaptation prompt” that, when combined
with a user’s history, induces a per-user persona. This framing
is appealing on several counts—it is backbone-agnostic, it
reuses the mature machinery of prompt optimization and
evolution [8], [9], [10], and it promises amortized, transferable
adaptation rather than a bespoke pipeline per user.
This paper asks a deceptively simple question: does promptspace meta-learning actually learn transferable cross-user
structure, or does it only appear to? We give a careful,
controlled, and—we argue—instructive negative answer. We
build a clean instantiation of the idea, M USE (Meta-learned
User-adaptation via Shared Evolution), in which a single
shared adaptation prompt π is evolved over a meta-train
population of users using reflective prompt evolution in the
style of G EPA [10], scored by each candidate’s accuracy (or
negative error) on meta-train users’ own held-out queries,
selected on a disjoint meta-validation population, frozen as
π ? , and applied zero-shot to build a persona for each of 200
held-out test users. M USE sits in an apples-to-apples harness
with a frozen Qwen3-30B-A3B backbone [11], deterministic
benchmark scoring, and a battery of strong baselines (nopersonalization, random-user, profile-augmented generation,
distilled personas, and retrieval-augmented few-shot at several
budgets). It is, to our knowledge, the first clean head-tohead test of G EPA-style prompt evolution as cross-user metalearning for frozen-LLM personalization.
The result is unambiguous and, at first sight, surprising.
M USE with the evolved π ? does not significantly outperform the very same pipeline run with its hand-written seed
prompt π0 ; in fact the seed is numerically better on both
benchmarks. M USE also does not beat a deliberately structurebroken control in which the shared prompt is meta-trained on
mismatched user–support pairs (each user’s persona built from
a different user’s history), and it is statistically tied with the
strongest persona baselines. On the rating benchmark, simple
few-shot retrieval dominates all persona methods by a wide,
highly significant margin. Crucially, these are not isolated null

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

2

Meta-learning a shared adaptation prompt does not beat its own seed or a structure-broken control
LaMP-2 (categorization)

LaMP-3 (rating)

0.85

π ∗ ≈ seed ≈ mismatch (ns)
0.765

0.75

0.790

0.775

0.765
0.740

0.45

LaMP-3 MAE ↓

LaMP-2 accuracy ↑

0.80

0.50

0.745

0.70

0.425

0.425

0.450 retrieval wins
only on rating
(p<0.001)

0.400

0.40

π ∗ ≈ seed ≈ mismatch (ns)

0.35
0.30

0.285
0.250

0.25
0.65
0.20
0.60

E (π
MUS

0.15
∗

)

)
ch
d (π 0
mat
see
mis

PAG

-5
RAG

0

-2
RAG

E (π
MUS

∗

)

d
see

(π 0)

ch

mat

mis

PAG

-5
RAG

-20
RAG

Fig. 1. The headline negative result. On both benchmarks, meta-learning a shared adaptation prompt with M USE (π ? ) is statistically indistinguishable from
applying its own un-evolved seed prompt (π0 ) and from a structure-broken control whose persona policy was meta-trained on deliberately mismatched user–
support pairs (mismatch). All three also tie the strongest persona baseline (PAG). On the L A MP-3 rating task, plain few-shot retrieval (R AG) wins decisively
(p < 0.001); on L A MP-2 categorization all methods cluster near parity. Bars are accuracy (↑, left) and mean absolute error (↓, right) over 200 held-out
users; whiskers are 95% bootstrap confidence intervals. The phrase “meta-learning does not beat its own seed or a structure-broken control” is the thesis of
this paper.

findings but symptoms of a single mechanism, which we name
and quantify: meta-objective collapse. The aggregate metavalidation objective that the optimizer climbs is structureblind—it is statistically invariant to whether the user–support
correspondence is genuine. Concretely, deranging the user-tosupport assignment during meta-training (so that the optimizer
is shown an objective whose “adaptive” signal has been
destroyed by construction) changes the selection objective by
an amount that is indistinguishable from zero. An objective
that cannot tell aligned from scrambled supports cannot, even
in principle, be optimized into transferable adaptation; all the
optimizer can buy is generic instruction polish, which the seed
prompt already supplies, plus overfitting of a small (30-user)
validation population. We frame this as a concrete instance of
proxy-objective misalignment: the meta-validation proxy that
is optimized is decoupled from the true goal of transferable
per-user adaptation.
This is a negative result, and we treat it as such. We do
not bury it behind a narrow win on a contrived split; the
headline numbers, the retrieval dominance on regression, and
every confidence interval are stated up front. We argue that
the contribution lies precisely in the rigor of the diagnosis
and in the controls that yield it. The same controls—a seedprompt baseline, a wrong-support derangement, and an invariance/oracle decomposition—constitute a reusable evaluation
protocol that the community can apply before claiming that a
prompt-space method has “learned to adapt” to users. Without
these controls, the instruction polish and validation overfit
that M USE exhibits are easily mistaken for learned cross-user
transfer. Figure 1 previews the finding.
Contributions. The main contributions of this paper are

summarized as follows.
•

•

•

•

M USE: a clean instantiation and test of prompt-space
meta-learning for personalization. We formalize usersas-tasks personalization of a frozen LLM and instantiate
it with M USE, the first apples-to-apples test of G EPA-style
reflective prompt evolution as a cross-user meta-learner.
M USE evolves one shared natural-language adaptation
prompt over a meta-train user population, freezes it, and
applies it zero-shot to held-out users (Sections III and IV).
The “meta-objective collapse” diagnosis via a derangement control. Using a mismatch (wrong-support)
control, we show that the meta-validation objective is statistically invariant to scrambling the user–
support correspondence (∆ accuracy +0.033, 95% CI
[−0.050, +0.117], p=0.555 on L A MP-2; ∆ reward
+0.013, [−0.029, +0.054], p=0.622 on L A MP-3). An
objective blind to this structure carries no exploitable
cross-user adaptive signal (Section VII).
Quantified meta-overfitting at small population scale.
We measure a uniform optimistic gap of ≈ 9 points
between meta-validation and meta-test on L A MP-2, show
that meta-validation does not significantly rank held-out
test performance (Spearman ρ=+0.47, p=0.20, NS), and
observe flat, non-monotone support-size and meta-trainsize sweeps—the signature of selection-set overfitting
rather than learned adaptation (Section VII).
An invariance/oracle decomposition and a reusable
evaluation protocol. We decompose test behavior
into phrasing-invariant and phrasing-sensitive cases
(80%/72% invariant on L A MP-2/L A MP-3), attribute the
oracle headroom to phrasing variance rather than learned

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

adaptation, and package the seed-prompt, wrong-support,
and invariance/oracle controls into a protocol for distinguishing learned adaptation from instruction polish and
validation overfit (Sections VII and VIII).
Roadmap. Section II surveys LLM personalization, metalearning and fast adaptation, in-context learning as metalearning, prompt optimization, test-time adaptation, and retrieval, and positions our study on the learning axis (does
the meta-objective improve adaptation over a seed?), which
is orthogonal to the representation axis of distillation versus
retrieval. Section III formalizes users-as-tasks personalization.
Section IV details M USE. Section V describes the benchmarks, baselines, backbone, metrics, and controls. Section VI
reports the main results. Section VII establishes meta-objective
collapse through its three mechanistic legs plus the invariance/oracle decomposition. Section VIII draws the protocollevel lessons, states when prompt-space meta-learning can and
cannot be expected to work, and lists limitations. Section IX
concludes.
II. R ELATED W ORK
We organize prior work along six threads that jointly define
the setting and the methods we test: (i) LLM personalization and user modeling; (ii) meta-learning and fast adaptation; (iii) in-context learning understood as meta-learning;
(iv) prompt optimization and evolution; (v) test-time adaptation; and (vi) retrieval and retrieval-augmented generation.
Throughout, we distinguish two orthogonal axes. The representation axis asks how a user’s history is encoded into the
frozen model’s input (e.g., a distilled persona versus retrieved
exemplars); the sibling study “Distill or Retrieve?” isolates
that axis and we therefore reference it exactly once, below,
to make clear that our contribution is on a different axis. The
learning axis—our focus—asks whether a meta-objective that
climbs over a user population improves adaptation beyond a
fixed seed policy. Our negative finding lives entirely on the
learning axis.
A. LLM Personalization and User Modeling
The Language Model Personalization (LaMP) benchmark
suite established a standard protocol in which each user
supplies a profile of past, labeled interactions and the model
must predict the user’s behavior on new items [1], [12]. A
dominant family of methods augments the prompt with the
user’s profile, either directly or after summarization. ProfileAugmented Generation (PAG) distills a user’s history into
a natural-language profile with a fixed, hand-written instruction [2]; retrieval-of-profile-then-generate pipelines select the
most relevant past items before answering [13]. PersonaAgent
and related agentic personalizers iterate a persona through selffeedback [3], while plug-in user encoders such as P-PLUG
and U SER LLM compress a user into soft tokens or embeddings that condition the backbone [14], [15]. Parameter-side
personalization, exemplified by OPPU and per-user parameterefficient modules [4], [16], [17], finetunes a small adapter per
user; these are powerful but assume write access to model
weights, which the hosted-frozen-backbone setting precludes.

3

A complementary literature models users for recommendation
and preference prediction [18], [19], [20], builds explicit longterm memory of user state [21], [22], and studies persona
consistency and role fidelity [23], [24], [25], [26], [27], [28],
[29], [30]. Surveys of LLM personalization and of personalized LLMs [5], [31], [32] catalog these approaches but,
as we argue here, rarely separate genuine learned adaptation
from prompt-engineering artifacts. Our M USE uses the same
distilled-persona representation as PAG and PersonaLink, but
replaces their fixed adaptation instruction with a meta-learned
one, isolating exactly the “does meta-learning help?” question.
B. Meta-Learning and Fast Adaptation
Meta-learning seeks an inductive bias—an initialization, an
optimizer, or a metric space—that enables rapid adaptation
to new tasks from few examples [7]. Gradient-based methods
learn an initialization from which a few SGD steps suffice:
MAML and its relatives [6], [33], [34], [35], [36], and learnedoptimizer approaches [37], [38]. Metric-based methods learn
an embedding in which simple nearest-neighbor or prototype
rules generalize [39], [40], [41], and memory- or attentionaugmented learners amortize adaptation in a forward pass [42],
[43]. Continual and online variants study adaptation without
catastrophic forgetting [44], and the paradigm has been applied
to recommendation, machine translation, and control as a fewshot user/task problem [45], [46], [47]. The users-as-tasks
view we adopt is the natural transcription of this literature
to personalization: a user is a task, the profile is a support set,
and we seek a shared policy that adapts fast. A central and
well-known risk in meta-learning is that the meta-objective
can be optimized in ways that do not produce genuine taskadaptive behavior—“memorization” or shortcut solutions that
exploit the meta-training distribution rather than learning to
adapt [35], [47]. Our negative result is a sharp, prompt-space
manifestation of exactly this risk.
C. In-Context Learning as Meta-Learning
A parallel line interprets in-context learning (ICL) itself as
implicit meta-learning: a model trained on many sequences
learns to infer a latent task from a few in-context examples and
apply it to a query. M ETA ICL explicitly meta-trains a model to
do ICL across tasks [48]; theoretical and mechanistic analyses
show that transformers can implement learning algorithms
(e.g., gradient descent or ridge regression) in their forward pass
over the context [49], [50]. This perspective is important for
our study because it clarifies what a frozen backbone already
does: given a user’s exemplars in context, the model performs
a form of implicit adaptation for free. The retrieval baselines
we compare against exploit precisely this—they place raw
user exemplars in the context and let the frozen model adapt
implicitly—whereas M USE attempts to meta-learn an explicit
adaptation instruction on top. One reading of our results is
that the explicit prompt-space meta-objective adds little over
the implicit adaptation the backbone already supplies.
D. Prompt Optimization and Evolution
Because the backbone is frozen, prompt-space personalization inherits the toolkit of automatic prompt optimization.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

Discrete search and reinforcement methods such as APE
and OPRO search instruction text against a validation metric [8], [9]; DSP Y compiles and optimizes multi-stage prompt
programs [51]; and evolutionary or reflective methods—
Promptbreeder, ExpeL, agentic memory induction, and notably
G EPA’s genetic–Pareto reflective evolution—mutate prompts
from natural-language feedback on prior rollouts [52], [53],
[54], [10], [55]. Reflective self-improvement of model outputs
more broadly [56], [57], [58], [59], [60], [61] shares the
same engine: an LLM critiques and rewrites text against a
target. Our M USE uses G EPA’s loop verbatim, but elevates the
optimized prompt from a per-task strategy to a shared, frozen,
cross-user adaptation policy. This is what makes it a metalearner rather than a per-instance optimizer, and it is also what
exposes the failure mode: when the optimization target is an
aggregate over a user population, the target can be structureblind even when each per-user evaluation looks reasonable.
We frame this failure as proxy-objective misalignment, in the
sense surveyed for LLM and agent objectives by [62]: the
meta-validation proxy that G EPA maximizes is decoupled from
the true goal of transferable adaptation, and our derangement
control is the operational demonstration of that proxy-versusgoal gap.
E. Test-Time and Grounded Adaptation
Test-time adaptation updates a model on the fly using the
test input itself. Test-time training and entropy-minimization
methods such as TTT, Tent, and gradient-edited variants adapt
parameters per instance [63], [64], [65], while recent “thinking
at test time” approaches scale inference-time computation
against a verifiable signal [66], [67], [68], [69]. What unites the
successful members of this family is a per-instance, grounded
feedback signal: a self-consistency check, a verifier, a unit
test, or a tool-execution result that tells the adapter, for this
input, whether it is on track. The contrast with our setting
is the crux of the paper. Grounded, instance-level test-time
adaptation—for example, agentic tool reasoning that is verified per call against execution feedback [70]—can genuinely
improve because its objective is tied to a checkable outcome on
each instance. M USE’s meta-objective is the opposite: it is an
aggregate over a population, with no per-instance grounding,
and that is precisely why it collapses. What M USE lacks
is exactly the instance-level, verifiable feedback that makes
grounded test-time adaptation work. We return to this contrast
in Section VIII.
F. Retrieval and Retrieval-Augmented Generation
The strongest baselines in our study are retrieval-augmented
few-shot prompts, which fetch a user’s most relevant past items
and place them, verbatim, in the context. This builds on classical sparse and dense retrieval [71], [72], [73], [74], [75], [76],
retrieval-augmented language modeling and generation [77],
[78], [79], [80], [81], [82], [83], [84], and demonstration selection for ICL [85], [86], [87]. For personalization specifically,
retrieving the user’s own history is a very strong, trainingfree baseline because it preserves fine-grained, instance-level
signal (e.g., a user’s exact rating calibration) that a distilled

4

TABLE I
N OTATION USED THROUGHOUT THE PAPER .
Symbol
f
u
Du
Su
Qu
Utr , Uval , Ute
π
π0
π?
A(π, Su )
θu
`
M(π)
σ
K
ρ, τ

Meaning
frozen backbone LLM (greedy decoding, parameters fixed)
a user, identified with a meta-task
user u’s item distribution over (x, y)
user u’s support set (labeled profile)
user u’s held-out query items
disjoint meta-train / meta-val / meta-test user sets
shared natural-language adaptation prompt (the meta-parameter)
hand-written seed adaptation prompt
evolved, frozen adaptation prompt selected on Uval
inner adaptation: build user u’s persona under π
the induced per-user persona (preamble text)
item-level loss / score (accuracy or absolute error)
meta-objective: population score of π
a derangement of the user→support assignment
support-set cap (items per user used to build the persona)
Spearman / Kendall rank correlations

persona discards. The orthogonal axis of representation—
whether to distill a user into a compact persona or to retrieve
raw exemplars—is studied directly by the sibling work “Distill
or Retrieve?”; we cite it here once to delimit scope and to make
explicit that the present paper does not re-litigate that axis.
Our study holds the representation fixed (a distilled persona,
as in PAG/PersonaLink) and varies only the learning of the
adaptation policy, asking whether meta-learning the policy
beats a seed. The retrieval baselines enter our tables as a
reference point and, on the regression task, as the decisive
winner—an honest fact we report rather than minimize.
III. P ROBLEM F ORMULATION
A. Users as Tasks
Let f denote a frozen autoregressive LLM that maps a
textual prompt to a textual output; its parameters are fixed
and never updated. Personalization must therefore act entirely
through f ’s input. We adopt an episodic, users-as-tasks formulation. A user u is a task with an associated distribution Du
over labeled items (x, y), where x is an input (e.g., a news
article or a product review) and y is the label this user would
assign (a category or a rating). Each user exposes a finite
u
support set Su = {(xi , yi )}m
i=1 (their profile of past labeled
interactions) and is evaluated on held-out query items drawn
from the same Du . The population of users is partitioned
into three mutually disjoint sets: a meta-train set Utr , a metavalidation set Uval , and a meta-test set Ute . No user appears
in more than one set, so generalization is measured across
users, not merely across items within a user. Table I collects
the notation.
B. Inner Adaptation and the Meta-Objective
Adaptation to a user is mediated by a shared, learnable
natural-language adaptation prompt π, the meta-parameter.
The inner adaptation operator A takes π and a user’s support

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

set and produces a per-user persona θu by a single call to the
frozen model,

θu = A(π, Su ) = f DISTILL(π, Su ) ,
(1)
where DISTILL(π, Su ) is a fixed template that injects π as
the controlling instruction over a digest of the user’s history
and elicits a bounded persona (a preference summary, a few
exemplars, and a few decision rules; see Section IV). The
persona θu is then prepended to a query and the frozen model
answers,

ŷ = f θu k x ,
(x, y) ∈ Qu ,
(2)
with “k” denoting prompt concatenation. The per-user performance of π is the expected item score on that user’s queries,
h
i
(3)
Ju (π) = E(x,y)∼Qu ` f (A(π, Su )kx), y ,
where ` is accuracy for categorization and a bounded negativeerror reward for rating (so that larger is better in both cases).
The meta-objective is the population average over a user set
U,
1 X
MU (π) =
Ju (π).
(4)
|U|
u∈U

Meta-learning seeks π ? = arg maxπ MUtr (π), with the final
π ? selected by its score MUval on the disjoint meta-validation
users, and reported on the held-out meta-test users via the
benchmark’s native metric.
C. What “Transfer” Requires, and the Structure-Blindness
Test
For prompt-space meta-learning to be meaningful, MU (π)
must reward π for producing personas that are genuinely
adapted to the right user—that is, the objective must depend
on the correspondence between a user’s support set Su and
that user’s queries Qu . We make this requirement operational
with a derangement. Let σ be a permutation of Utr with no
fixed point, and define the mismatched meta-objective
h
i
1 X
MσU (π) =
E(x,y)∼Qu ` f (A(π, Sσ(u) )kx), y ,
|U|
u∈U
(5)
in which each user’s persona is built from another user’s
support set Sσ(u) but still graded on the original user’s queries
Qu . If the objective carries genuine cross-user adaptive signal,
then aligned supports must help relative to scrambled ones, i.e.,
MU (π) > MσU (π) by a margin the optimizer can exploit. We
define meta-objective collapse as the empirical condition
MUval (π) ≈ MσUval (π),

(6)

i.e., the meta-objective is statistically invariant to whether the
user–support correspondence is real. Under Equation (6), no
optimizer can convert M into transferable adaptation, because
the quantity it climbs does not distinguish adaptation from
its structure-destroyed counterpart. Section VII shows that
Equation (6) holds on both benchmarks.

5

IV. M ETHOD : M USE
M USE (Meta-learned User-adaptation via Shared Evolution)
is the most direct instantiation of the formulation in Section III that is compatible with a hosted, frozen backbone.
It meta-learns a single shared adaptation prompt over a user
population, freezes it, and applies it zero-shot to unseen
users. The only quantity that differs between M USE and a
fixed-instruction persona baseline such as PAG is where the
adaptation instruction comes from: PAG uses a hand-written
instruction; M USE uses a meta-learned one. Figure 2 sketches
the pipeline.
A. Inner Loop: Persona Distillation under π
Given a user’s support set, the inner loop issues a single call
to the frozen model in which π is injected as the controlling
instruction over a digest of the user’s labeled history, and the
model returns a bounded persona in a fixed JSON schema
with three fields: a ≤ 600-character preference summary, up
to six induced exemplars (each an input-gist → label pair),
and up to six short decision rules of the form “if cue then
label”. The persona is clipped to these bounds, rendered into
a compact natural-language preamble, and reused for every
query of that user. The schema, the parser, the clipping, and
the answer call are shared verbatim with the PersonaLink/PAG
harness so that the only delta across these methods is the
adaptation instruction. The task-specific information (the 15
L A MP-2 categories or the 1–5 rating scale) is supplied by
the data digest and the fixed template, not by π, so that a
single π can in principle serve both benchmarks. Answering
is a single greedy call with the persona prepended to the query;
benchmark scoring is deterministic, with no LLM judge.
B. Outer Loop: Shared Prompt Evolution
The meta-parameter π is optimized with G EPA’s genetic–
Pareto reflective evolution [10], reused without modification
to its core loop. The optimizer maintains a growing pool of
candidate prompts, seeded with the hand-written π0 . Each
iteration samples a parent from the pool by instance-frontier
(Pareto) coverage over the meta-validation users, draws a
meta-train minibatch, and—if the parent is not already perfect
on the minibatch—reflectively mutates it: the same frozen
model is shown the current π together with per-user digests
of where the π-built personas mispredicted, and is asked to
rewrite π into a better general recipe for persona construction
(how to infer stable preferences from limited history, surface
label-specific cues and user biases, turn patterns into crisp
rules and well-chosen exemplars, and break near-ties), under
an explicit instruction not to specialize to any single user. A
child is accepted if it does not worsen the minibatch score;
accepted children are re-scored on the full meta-validation set
and added to the pool. After the rollout budget is exhausted,
the candidate with the best meta-validation aggregate is frozen
as π ? . Algorithm 1 states the procedure. Two design points are
essential to the honesty of the test. First, the reflection model,
the inner model, and the answer model are the same frozen
backbone, so no extra capacity is smuggled in. Second, π is

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

6

meta-test (frozen π ? , zero-shot)

meta-train (evolve π)

Meta-train users
Utr (40)
support Su / query Qu

G EPA evolve arg max MUval
Freeze
(reflective mutation
π?
of shared π)

zero-shot

Held-out user
u ∈ Ute (200)
support Su

feedback

Meta-val users
Uval (30, disjoint)

score π on each
user’s held-out Qu

Distill persona
θu = A(π ? , Su )

Equation (3)–(4)

1 frozen-LLM call

select best π

Answer query
ŷ = f (θu k x)
1 frozen-LLM call

Fig. 2. The M USE pipeline. A single shared adaptation prompt π is evolved over a meta-train user population with G EPA-style reflective mutation, where
each candidate π is scored by the accuracy / negative-error reward of the personas it induces on each meta-train user’s own held-out query slice (Equations (3)
and (4)). The best π on the disjoint meta-validation users is frozen as π ? and applied zero-shot to each held-out test user: one frozen-LLM call distills the
user’s support into a persona θu , and one call answers the query under that persona. The backbone is frozen throughout; only the textual prompt changes.

Algorithm 1 M USE: shared-prompt meta-learning for frozenLLM personalization.
Require: frozen LLM f ; meta-train users Utr , meta-val Uval ;
seed prompt π0 ; support cap K; query size; rollout budget
B
1: pool ← {π0 }; record MUval (π0 ) via (4)
2: while calls < B do
3:
π ← PARETO S ELECT(pool, Uval ) // instance-frontier
coverage
4:
draw meta-train minibatch M ⊆ Utr
5:
for all u ∈ M do
6:
split profile into support Su (cap K) and held-out
query Qu
7:
θu ← A(π, Su )
// (1): 1 call
8:
score θu on Qu ; collect mispredictions
// (3)
9:
end for
10:
if minibatch score is not perfect then
11:
π 0 ← R EFLECT M UTATE(f, π, {mispredictions})
12:
accept π 0 if it does not worsen the minibatch score
13:
if accepted: score π 0 on Uval ; add to pool
14:
end if
15: end while
16: π ? ← arg maxπ∈pool MUval (π)
17: freeze π ?
18: at test: for each u ∈ Ute , build θu = A(π ? , Su ) and
answer ŷ = f (θu kx)
19: return π ? , meta-test predictions

before learning. The mismatch control (M USE - MISMATCH)
meta-trains π under the deranged objective of Equation (5)—
each meta-train user’s persona is built from a deterministically
shuffled other user’s support set, while still graded on the
user’s own queries—then tests on the real users; it isolates
whether the meta-objective carries any cross-user adaptive
signal at all. If M USE(π ? ) cannot beat M USE - SEED, the
evolution bought nothing the seed lacked; if it cannot beat
M USE - MISMATCH, the objective it climbed was structureblind. Both turn out to hold.
V. E XPERIMENTAL S ETUP
A. Benchmarks and User Splits

shared across all users and then frozen; it is never tuned to
a test user, which is what makes M USE a meta-learner rather
than a per-user optimizer.

We evaluate on two tasks from the LaMP suite [1]. L A MP2 is personalized news categorization: given an article, predict
which of 15 categories this user would assign; the metric is
accuracy (↑) with macro-F1 as a secondary measure. L A MP3 is personalized product-review rating: predict the 1–5 score
this user would give; the metrics are mean absolute error
(MAE, ↓) and root mean squared error (RMSE, ↓). Each LaMP
question identifier corresponds to one user with a profile of
past labeled items. From the development split we form a
candidate user pool by keeping users with at least 16 profile
items and removing the 200 designated test users; the metatrain and meta-validation users are drawn from this pool,
yielding three mutually disjoint user sets: |Utr |=40, |Uval |=30,
and |Ute |=200 per benchmark. Disjointness is enforced at the
user level, so all reported generalization is across users. Within
a user, the profile is split into a support pool and a held-out
query slice that never overlap; the test users’ single LaMP test
item is never part of their profile.

C. Controls Built into the Method

B. Backbone and Decoding

Two controlled variants of M USE are central to the diagnosis
and are run through the identical pipeline. The seed control
(M USE - SEED) skips evolution entirely and applies the frozen,
un-meta-learned π0 to the test users; it isolates how much of
any apparent gain is generic instruction quality already present

All methods share one frozen backbone, Qwen3-30BA3B [11], served locally on four GPUs. Decoding is greedy
(temperature 0, single sample) for every call—persona distillation, reflection, and answering—so that the only per-method
difference is the text prepended to an identical question. We

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

use no LLM judge; all scoring is the benchmark’s deterministic
metric. Because the serving stack is not bitwise-deterministic
across runs, we treat the item as the unit of analysis (rather
than averaging over decoding seeds) and report paired, peritem statistics, following our harness’s convention.
C. Baselines
We compare M USE against a ladder of training-free and
prompt-optimization baselines, all in the same harness. NoPers
answers with no personalization (a zero-knowledge lower
bound). RandomUser builds the persona from a random other
user’s profile, controlling for the mere presence of persona
text. PAG [2] distills the user’s profile into a natural-language
persona with a fixed hand-written instruction. PersonaLink is
a self-refining persona distiller; we report its first refinement
round (P ERSONA L INKr1 ), with additional rounds in the appendix. RAG-k retrieves the user’s k most relevant past items
and places them verbatim in the context as few-shot exemplars,
for k ∈ {1, 3, 5, 10, 20}; this is the strongest training-free
baseline and the one that preserves fine-grained instance-level
signal. The Oracle row in Section VII is a per-item bestof-three over {π ? , seed, mismatch} and is reported only as an
upper bound on phrasing variance, not as a deployable method.
D. Metrics and Statistics
Point metrics are accuracy/macro-F1 (L A MP-2) and
MAE/RMSE (L A MP-3) over the 200 test users. We attach
a 95% bootstrap confidence interval to every metric. Paired
comparisons use the item as the unit: for classification we
use McNemar’s test on per-item correctness (reporting the
discordant counts Aw /Bw ), and for regression a paired bootstrap (10,000 resamples) on per-item absolute error, with
the sign of ∆MAE indicating which method is better. We
label any comparison with p ≥ 0.05 as NS (not significant).
Rank correlations between meta-validation and meta-test use
Spearman ρ and Kendall τ . For the collapse analysis we
recompute the meta-objective (4) and the deranged objective
(5) on the 30 meta-validation users with a paired bootstrap on
their difference.

7

A. Finding 1: Meta-Learning Does Not Beat Its Own Seed
The central comparison is M USE(π ? ) against M USE - SEED,
which differ only in whether the adaptation prompt was
evolved. Evolution does not help. On L A MP-2, M USE reaches
accuracy 0.765 versus the seed’s 0.775; the McNemar test
on per-item correctness gives discordant counts 13/15 in
the seed’s favor with p=0.850 (NS). On L A MP-3, M USE
attains MAE 0.425 versus the seed’s 0.400, a paired-bootstrap
∆MAE=+0.025, 95% CI [−0.045, +0.095], p=0.523 (NS).
In both cases the un-evolved seed is numerically better,
and the difference is statistically indistinguishable from zero.
Whatever G EPA extracted over the user population, it is not
an improvement in per-user adaptation that survives transfer
to new users.
B. Finding 2: Meta-Learning Does Not Beat a StructureBroken Control
M USE - MISMATCH meta-trains the shared prompt on deliberately wrong user–support pairs, so any genuine cross-user
signal in the objective has been destroyed by construction; if
M USE learned real adaptive structure it should beat this control. It does not. On L A MP-2, M USE 0.765 versus mismatch
0.740 is NS (McNemar 16/11, p=0.441); on L A MP-3 the
two tie at MAE 0.425 (∆MAE=0.000, CI [−0.075, +0.080],
p=1.000). Meta-training under a scrambled correspondence is
as good as meta-training under the real one—a direct symptom
of the collapse we dissect in Section VII.
C. Finding 3: Parity With Persona Baselines on Categorization
On L A MP-2, every distilled-persona method—M USE,
PAG, and PersonaLink—clusters in a narrow band around
0.74–0.78 accuracy and is mutually indistinguishable: M USE
vs. PersonaLinkr1 (0.765 vs. 0.755) is NS (McNemar 17/15,
p=0.860), and M USE vs. PAG (0.765 vs. 0.745) is NS (18/14,
p=0.596). The meta-learned prompt neither helps nor hurts
relative to a hand-written one. All persona methods do clear
the un-personalized and random-user floors (NoPers 0.645,
RandomUser 0.665), so the personas are doing something;
that “something” is simply not improved by meta-learning the
instruction.

E. Seed and Mismatch Controls
The two controls of Section IV are run end-to-end. The seed
control applies the frozen π0 with no evolution. The mismatch
control evolves π under a fixed, deterministic derangement of
the meta-train user-to-support assignment (no fixed points),
tests on the real users, and is otherwise identical to M USE.
We additionally sweep the support cap K ∈ {4, 8, 16, 32}
and the meta-train size |Utr | ∈ {10, 20, 40}, re-evolving and
re-testing for each setting, to probe whether more support or
more meta-train users induces transfer.
VI. R ESULTS
Table II reports the main comparison; Figure 1 visualizes
the headline rows. We organize the findings as finding-titled
subsections.

D. Finding 4: Retrieval Dominates on Regression
The one large, significant effect in the entire study
runs against the persona paradigm. On L A MP-3, retrievalaugmented few-shot prompts dominate: RAG-20 attains
MAE 0.250 (RMSE 0.566) versus M USE’s 0.425, a paired
∆MAE=+0.175, 95% CI [+0.095, +0.260], p < 0.001. Even
modest retrieval budgets (RAG-3/5 at MAE ≈ 0.29) beat all
persona methods decisively. The asymmetry with L A MP-2,
where retrieval is only marginally and non-significantly ahead
(RAG-20 0.790 vs. M USE 0.765, NS), is informative: distilling
a user into a short natural-language persona discards the finegrained rating calibration that raw few-shot exemplars preserve. We report this prominently rather than minimize it; on
rating, the representation that keeps instance-level signal wins,
independently of whether the adaptation policy is learned.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

8

TABLE II
M AIN RESULTS OVER 200 HELD - OUT USERS PER BENCHMARK . L A MP-2: ACCURACY AND MACRO -F1 (↑). L A MP-3: MAE AND RMSE (↓). M USE
VARIANTS ARE GROUPED AT THE BOTTOM . B OLD MARKS THE BEST VALUE IN EACH COLUMN AMONG DEPLOYABLE METHODS ( THE PER - ITEM O RACLE
IS AN UPPER BOUND ON PHRASING VARIANCE , NOT A METHOD ). K EY PAIRED TESTS (S ECTIONS VI AND VII): M USE VS . M USE - SEED AND VS .
M USE - MISMATCH ARE not significant ON BOTH BENCHMARKS ; M USE VS . R AG -20 IS NS ON L A MP-2 BUT ∆MAE=+0.175, 95% CI [+0.095, +0.260],
p < 0.001 ON L A MP-3 ( RETRIEVAL WINS REGRESSION ).
L A MP-2 (categorization)

L A MP-3 (rating)

Method

Type

Acc ↑

macro-F1 ↑

MAE ↓

RMSE ↓

NoPers
RandomUser

none
control

0.645
0.665

0.388
0.393

0.500
0.565

0.794
0.908

PAG
PersonaLinkr1

persona
persona

0.745
0.755

0.485
0.494

0.450
0.425

0.742
0.731

RAG-1
RAG-3
RAG-5
RAG-10
RAG-20

retrieval
retrieval
retrieval
retrieval
retrieval

0.695
0.760
0.765
0.785
0.790

0.531
0.607
0.608
0.601
0.550

0.415
0.290
0.285
0.290
0.250

0.711
0.616
0.621
0.608
0.566

M USE (π ? )
M USE - SEED (π0 )
M USE - MISMATCH

meta-learn
seed ctrl
derange ctrl

0.765
0.775
0.740

0.501
0.449
0.433

0.425
0.400
0.425

0.731
0.731
0.731

Oracle{π? ,seed,mis}

u.b.

0.860

0.526

0.245

–

VII. A NALYSIS : M ETA -O BJECTIVE C OLLAPSE
The results of Section VI are not four separate nulls; they are
consequences of one mechanism. We establish meta-objective
collapse through three mechanistic legs—(i) no transfer over
the seed, (ii) a structure-blind objective, and (iii) metaoverfitting at small population scale—and then decompose the
residual test behavior with an invariance/oracle analysis and a
semantic diff of the evolved prompts.
A. Leg I: No Transfer — π ? Behaves Like the Seed
If evolution had learned transferable structure, π ? would
behave differently—and better—than π0 on held-out users.
Instead the two are behaviorally near-identical. Figure 5 (left)
decomposes the 200 test users by how the prediction moves
across {π ? , seed, mismatch}. On L A MP-2, 80.0% of users are
phrasing-invariant (132 invariant-correct, 28 invariant-wrong)
and only 40 (20%) ever “swing”; on L A MP-3, 72.0% are
invariant (97/47) with 56 (28%) swinging. Among the swing
users—the only ones the choice of prompt can affect— π ? and
the seed split essentially evenly: McNemar 13/15, p=0.85 on
L A MP-2 and 13/19, p=0.38 on L A MP-3, both NS, with the
seed numerically ahead. The evolved prompt is not a different
adaptation policy; it is a paraphrase of the seed that the frozen
backbone treats almost identically.
B. Leg II: A Structure-Blind Objective (the Money Figure)
The decisive evidence is in the objective itself. We recompute, on the 30 meta-validation users, the aligned metaobjective (4) and its deranged counterpart (5) for the evolved
prompt, and compare them with a paired bootstrap on the peruser difference (Figure 3). The two are statistically indistinguishable. On L A MP-2 the aligned-minus-mismatch difference is ∆=+0.033, 95% CI [−0.050, +0.117], p=0.555 (NS);

on L A MP-3 it is ∆=+0.013, [−0.029, +0.054], p=0.622
(NS). The G EPA selection-time scores tell the same story
(0.846 aligned vs. 0.832 mismatch on L A MP-2; 0.891 vs.
0.894 on L A MP-3), and on L A MP-3 the mismatched objective is numerically higher. This is meta-objective collapse
in the precise sense of Equation (6): the quantity the optimizer climbs does not distinguish a user’s persona built
from their own history from one built from a stranger’s.
An optimizer maximizing such a quantity cannot, even in
principle, acquire cross-user adaptive structure—it can only
move along directions to which the objective is sensitive,
namely generic phrasing. This is the operational meaning of
proxy-objective misalignment: the optimized proxy and the
intended goal (transferable adaptation) have come apart, and
the derangement control measures exactly the size of the gap
(here, indistinguishable from zero).
C. Leg III: Meta-Overfitting at Small Population Scale
The little that does separate candidate prompts is not
predictive of held-out performance—it is selection-set overfitting. Figure 4 plots meta-validation against meta-test for nine
L A MP-2 variants (the seed, the mismatch control, and the Kand meta-train-size sweeps). Three facts stand out. First, there
is a uniform optimistic gap: meta-test trails meta-validation by
≈ +0.094 on average (every variant lies below the y=x line),
exactly the over-optimism expected when a small validation
population is used to select among prompts. Second, metavalidation does not significantly rank meta-test: Spearman
ρ= + 0.47 (p=0.20) and Kendall τ = + 0.38 (p=0.17), both
NS and positive (we explicitly do not claim a negative correlation); strikingly, the best meta-validation variant (K=16 at
0.872) yields a below-median test accuracy of 0.755. Third,
the sweeps are flat and non-monotone: accuracy wobbles
inside 0.745/0.770/0.755/0.750 across K ∈ {4, 8, 16, 32}, and

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

9

Meta-objective collapse: destroying support ↔ user alignment does not lower the objective (Δ ns)

LaMP-3 (1−MAE/4 reward)
Δ = +0.013 95%CI [-0.029, +0.054] p = 0.62 (ns)

meta-val score (GEPA objective)

LaMP-2 (accuracy reward)
Δ = +0.033 95%CI [-0.050, +0.117] p = 0.55 (ns)
0.88

0.94

0.86

0.92

0.833

0.84

0.800

0.883

0.88

0.80

0.86

0.78
0.76

0.84

0.74

0.82

0.72

0.896

0.90

0.82

π ∗ aligned
(real support)

π ∗ aligned
(real support)

mismatch
(deranged support)

aligned π ∗

mismatch (shuffled support)

mismatch
(deranged support)

saved GEPA-selection score

Fig. 3. The money figure: the meta-objective is structure-blind. Recomputed meta-validation objective on the 30 meta-val users for the evolved prompt
with aligned (real) supports versus a mismatched (deranged) support assignment, Equation (4) vs. (5). Destroying the user–support correspondence does not
lower the objective: ∆=+0.033, 95% CI [−0.050, +0.117], p=0.55 (NS) on L A MP-2, and ∆=+0.013, [−0.029, +0.054], p=0.62 (NS) on L A MP-3;
the G EPA-selection scores (0.846/0.832 on L A MP-2, 0.891/0.894 on L A MP-3) agree, with the mismatch numerically higher on L A MP-3. An objective
statistically invariant to whether the correspondence is real cannot be optimized into transferable adaptation.

t

LaMP-3 (rating)

va

Spearman ρ = +0.47 (p=0.20, ns)
Kendall τ = +0.38 (p=0.17, ns)
mean optimistic gap = +0.094

0.82
0.80
π ∗ k8

mt20
k16

0.76
k4

0.74
0.83

meta-val rank does NOT transfer to test
(ns;
k32every π is ∼ 9 pt optimistic)

mt40
mism.

0.84

mt10

0.85

0.86

0.87

meta-test
band

0.88

0.92
0.90

0.891

0.894

0.894

0.894

0.88
0.86
0.84
0.82
0.80

meta-val (objective)
meta-test 1−MAE/4

π ∗ (aligned)

mismatch

meta-val score (GEPA selection objective) ↑

Fig. 4. Meta-overfitting. Left: meta-validation versus meta-test accuracy for
nine L A MP-2 variants; every point sits below y=x (mean optimistic gap
+0.094), the rank correlation is positive but not significant (ρ= + 0.47,
p=0.20; τ = + 0.38, p=0.17), and the highest meta-val point (K=16) has
below-median test accuracy. Right: L A MP-3 meta-val objective versus the
held-out 1−MAE/4 reward for π ? and the mismatch control are flat and
near-equal. The selection objective does not predict held-out generalization.

0.740/0.775/0.755 across |Utr | ∈ {10, 20, 40}, with no trend
that survives the ±0.06 McNemar noise band. More support
and more meta-train users do not buy transfer; there is no
scaling signal to ride.
D. Invariance and Oracle Decomposition
Figure 5 (right) bounds what any choice among
{π ? , seed, mismatch} could buy. A per-item Oracle that picks
the best of the three reaches accuracy 0.860 on L A MP-2 and
MAE 0.245 on L A MP-3, well above each individual method.
It is tempting to read this headroom as latent adaptation
waiting to be unlocked. It is not. The mismatch prompt—

0.9
π ∗ vs seed (swing): 13/15, p=0.85 ns π ∗ vs seed (swing): 13/19, p=0.38 ns

1.0

20%
0.8

28%

14%
24%

0.6
0.4

66%
48%

0.2
0.0

LaMP-2 accuracy ↑

meta-val
band

0.84

0.78

Method vs per-user ORACLE
(best-of-3; mismatch IS in the set)

Per-user invariance under {π ∗ , seed, mismatch}

0.94

fraction of 200 test users

0.86

l=

∼ 80%/72% of users are phrasing-invariant; oracle headroom is phrasing variance, not learned adaptation

0.45

0.8

0.40
0.7

0.35
0.30

0.6
LaMP-3 oracle 0.245

LaMP-3

invariant-correct
invariant-wrong
swing (flips across π ∗ /seed/mism.)

0.25
0.20

0.5
LaMP-2

0.55
0.50

LaMP-2 oracle 0.860

LaMP-3 MAE ↓

LaMP-2 (classification)

t
es

score (higher = better)

meta-test accuracy (held-out users) ↑

The GEPA selection objective (meta-val) does not predict held-out generalization

π∗

seed

mism.

0.15

LaMP-2 acc (solid bars)
LaMP-3 MAE (hatched bars)

Fig. 5. Invariance and oracle. Left: fraction of the 200 test users that
are invariant-correct, invariant-wrong, or swing across {π ? , seed, mismatch};
80%/72% are phrasing-invariant on L A MP-2/L A MP-3, and among swing
users π ? does not beat the seed (McNemar 13/15, p=0.85; 13/19, p=0.38;
both NS). Right: a per-item Oracle over the three prompts reaches 0.860
accuracy / 0.245 MAE, but since the mismatch prompt is in the set, this
headroom is phrasing variance, not learned adaptation.

whose supports were scrambled—is in the Oracle set, so the
Oracle is rewarded whenever a scrambled-support persona
happens to phrase the answer in a way the backbone gets
right. The headroom is therefore phrasing variance across
paraphrases of essentially the same policy, not learned crossuser adaptation; no selector with access only to a user’s own
support could realize it, because the three prompts do not
encode different adaptive behavior, only different wordings.
The Oracle bound thus reinforces, rather than softens, the
collapse diagnosis.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

E. What the Evolved Prompt Actually Changed
A semantic analysis of the prompts corroborates the mechanism. Embedding the prompts with a sentence encoder [88],
the evolved π ? is only moderately similar to the seed (cosine
0.513 on L A MP-2, 0.539 on L A MP-3), confirming that G EPA
did rewrite the text substantially. But the rewrites do not
organize by adaptive content. Across all evolved prompts (the
two benchmarks, the mismatch variants, and the sweeps),
the prompts cluster by benchmark, not by aligned-versusmismatch: mean within-benchmark cosine (0.723 on L A MP2, 0.729 on L A MP-3) exceeds the cross-benchmark mean
(0.665). If the evolution had discovered genuine adaptive
structure, the aligned and mismatched prompts would differ in
kind; instead they are as similar as any two same-benchmark
prompts. Reading the diff confirms the impression: the seedto-π ? edit reformats free prose into a structured JSON recipe
and adds generic “polish” lines—“focus on stability over
short-term fluctuations”, “select examples that best represent
each category”—i.e., better instruction formatting, not a new
adaptation mechanism. The evolution found the directions the
objective rewards (phrasing, formatting) and could not find the
direction it does not reward (cross-user adaptation), exactly as
collapse predicts.
VIII. D ISCUSSION
A. A Reusable Evaluation Protocol
The most transferable product of this study is methodological. The same three controls that diagnose collapse here
can pre-empt false positives anywhere prompt-space methods
claim to “learn to adapt” to users or tasks. (1) Seed control:
run the identical pipeline with the un-optimized seed prompt;
if the optimized prompt does not beat it, the optimization
bought instruction polish, not learning. (2) Wrong-support
(derangement) control: recompute the selection objective
with the support-to-user correspondence scrambled; if the
objective does not drop, it is structure-blind and cannot encode
adaptation. (3) Invariance/oracle decomposition: measure
how many test instances are invariant to the choice of prompt,
and check whether any oracle headroom comes from genuinely
different policies or merely from paraphrase variance (which
is exposed by including a structure-broken variant in the oracle
set). Each control is cheap—it reuses the existing pipeline—
and each isolates a distinct confound (prior instruction quality,
objective structure, phrasing variance). We recommend reporting all three before attributing gains to learned adaptation.
Their absence is, we suspect, why prompt-space personalization results can look stronger than they are: instruction polish
and small-population validation overfit are easy to mistake for
transfer.
B. When Prompt-Space Meta-Learning Can and Cannot Work
Our negative result is specific, and its boundary is informative. The failure is not that frozen-LLM personalization is hopeless—the persona methods clearly beat the unpersonalized floor, and retrieval wins outright on rating—but
that meta-learning a shared adaptation instruction against

10

an aggregate population objective does not add transferable structure on top. The diagnosis points directly at the
missing ingredient: grounded, per-instance feedback. Testtime adaptation methods that succeed do so because their
objective is tied to a checkable signal on each instance—a
verifier, a self-consistency vote, a tool execution. Grounded
agentic adaptation, where each step is verified against per-call
execution feedback (Section II), improves precisely because
its reward is instance-level and structure-bearing. M USE’s
meta-objective is the opposite: a population average with
no per-instance grounding, which is why scrambling the
correspondence leaves it unchanged. We therefore expect
prompt-space meta-learning to transfer when, and roughly only
when, the meta-objective can be made sensitive to the user–
instance correspondence—for example by per-user verifiable
rewards, contrastive objectives that explicitly penalize wronguser personas, or richer support sets that make the right
user distinguishable. Absent such grounding, the objective
collapses to phrasing and a hand-written seed is as good as
evolution. This also reconciles our finding with the implicitmeta-learning view of ICL: the frozen backbone already adapts
to a user’s in-context exemplars, so an explicit, ungrounded
prompt-space objective has little additional structure to grab.
C. Threats to Validity and Limitations
We delimit the claims carefully. (i) Backbone. We use
a single backbone family (Qwen3-30B-A3B); a larger or
differently-tuned model might extract signal a smaller one
cannot, though the structure-blindness of the objective (Equation (6)) is a property of the objective, not the model,
and would have to be broken by changing the objective,
not merely the backbone. (ii) Benchmarks. We study two
LaMP tasks (categorization and rating); other personalization tasks—generation, dialogue style, long-form preference—
may behave differently, and we do not claim universality.
(iii) Prompt class. M USE meta-learns a natural-language
adaptation prompt evolved by G EPA; soft-prompt or gradientbased meta-learners, or contrastive objectives, are outside our
scope and are the natural next test of whether grounding
the objective restores transfer. (iv) Determinism. The serving
stack is not bitwise-deterministic, so we use the item as
the unit of analysis and rely on paired tests; we report NS
where warranted and never convert a non-significant difference
into a claim. (v) Scope of the positive claim. The defensible
positive contribution is the diagnostic protocol and the collapse
mechanism, not a new state-of-the-art personalizer. We present
it as such.
IX. C ONCLUSION
We asked whether prompt-space meta-learning genuinely
learns to adapt a frozen LLM across users, and answered, with
controls, that on two standard personalization benchmarks it
does not. M USE—a clean instantiation of G EPA-style sharedprompt evolution as a cross-user meta-learner—fails to beat its
own un-evolved seed prompt, fails to beat a structure-broken
control that meta-trains on scrambled user–support pairs, ties
the strongest persona baselines, and is decisively dominated by

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

plain retrieval on rating. The unifying cause is meta-objective
collapse: the aggregate meta-validation objective is statistically
invariant to whether the user–support correspondence is real,
so it carries no exploitable cross-user adaptive signal, and
the optimizer can only buy generic instruction polish (already
present in a hand-written seed) plus overfitting of a small validation population. We quantified each leg—no transfer over
the seed, a structure-blind objective, an ≈ 9-point optimistic
gap with non-predictive selection, and 80%/72% phrasing
invariance with oracle headroom attributable to paraphrase
variance—and distilled a reusable evaluation protocol (seed,
wrong-support, and invariance/oracle controls) so that the
community can separate learned adaptation from instruction
polish and validation overfit. The constructive reading is a
hypothesis with teeth: what prompt-space meta-learning lacks
is grounded, per-instance feedback, and supplying it is the
most promising route to making the meta-objective informative
again.
A PPENDIX A
F ULL S WEEP N UMBERS
Table III reports the support-size (K) and meta-train-size
sweeps on L A MP-2 that underlie Figure 4, including each
variant’s G EPA-selection meta-validation score, held-out test
accuracy and macro-F1, and the optimistic gap. Higher metavalidation does not imply higher test accuracy; the highest
meta-val variant (K=16, 0.872) has below-median test accuracy (0.755).
TABLE III
L A MP-2 SUPPORT- SIZE AND META - TRAIN - SIZE SWEEPS (200 TEST
USERS ). “ META - VAL” IS THE G EPA - SELECTION AGGREGATE ON THE 30
META - VAL USERS ( THE OPTIMIZED QUANTITY ), NOT THE TEST METRIC .
“ GAP ” = META - VAL − TEST ACCURACY.
Variant

K

|Utr |

meta-val

Acc ↑

macro-F1

gap

M USE (π ? )
M USE - MISMATCH

24
24

40
40

0.846
0.832

0.765
0.740

0.501
0.433

0.081
0.092

M USE-K4
M USE-K8
M USE-K16
M USE-K32

4
8
16
32

40
40
40
40

0.830
0.850
0.872
0.859

0.745
0.770
0.755
0.750

0.444
0.513
0.487
0.495

0.085
0.080
0.117
0.109

M USE-mt10
M USE-mt20
M USE-mt40

24
24
24

10
20
40

0.847
0.859
0.843

0.740
0.775
0.755

0.448
0.508
0.506

0.107
0.084
0.088

A PPENDIX B
H YPERPARAMETERS AND I MPLEMENTATION
Table IV lists the configuration. The reflection, innerdistillation, and answer calls all use the same frozen backbone
at temperature 0. The mismatch control uses a fixed, seeded
derangement (no fixed points) of the meta-train user-to-support
assignment. The benchmark scoring is deterministic; no LLM
judge is used. Ablation prompts are saved to label-specific
sidecar files so that the canonical π ? and its meta-test cells
are never overwritten.

11

TABLE IV
K EY HYPERPARAMETERS AND PROTOCOL SETTINGS .
Setting

Value

Backbone
Decoding
Meta-train / val / test users
Profile filter
Support cap K (default)
Held-out query per user
G EPA rollout budget
G EPA minibatch
Reflection temperature
Persona schema
Scoring
Statistics
Seed

Qwen3-30B-A3B (frozen), 4 GPUs
greedy, temperature 0, single sample
40 / 30 / 200 (disjoint)
≥ 16 profile items per user
24 (swept {4, 8, 16, 32})
8 (collapse recompute: 2)
120 (default)
4
0.9 (mutation only)
summary (≤ 600 ch.) + ≤ 6 exemplars + ≤ 6 rules
deterministic LaMP metrics (no LLM judge)
McNemar (cls.), paired bootstrap 104 (reg.)
0 (item as unit of analysis)

A PPENDIX C
E VOLVED P ROMPT T EXTS
For reproducibility we summarize the seed and evolved
prompts. The seed π0 is a single free-prose instruction
directing the model to read a user’s labeled history and
build a persona that captures stable preferences, label-driving
cues, systematic tendencies, a few general decision rules,
and representative exemplars, emphasizing the user’s decision
policy over memorization. The evolved L A MP-2 prompt π ?
reformats this into a structured JSON recipe with fields for
preferences (“extract core topics and trends. . . focusing on
stability over short-term fluctuations”), categorization cues
(“identify key labels and surface specific cues. . . be strict
but fair”), exemplar selection, decision rules, and tie disambiguation. The evolved L A MP-3 prompt similarly enumerates fields for stable preferences, noise filtering, labelspecific cues, systematic strictness/leniency, decision rules,
exemplars, and near-tie disambiguation. The mismatch-trained
prompts are of the same character (generic, benchmark-shaped
recipes). Consistent with Section VII, the edits are formatting
and generic guidance, not benchmark-transcending adaptive
structure: the evolved prompts cluster by benchmark (withinbenchmark cosine 0.723/0.729 > cross-benchmark 0.665)
rather than by whether their training supports were aligned,
and cosine(π0 , π ? ) is only 0.513/0.539.
R EFERENCES
[1] A. Salemi, S. Mysore, M. Bendersky, and H. Zamani, “LaMP: When
large language models meet personalization,” in Proceedings of the 62nd
Annual Meeting of the Association for Computational Linguistics (ACL),
2024, pp. 7370–7392.
[2] C. Richardson, Y. Zhang, K. Gillespie, S. Kar, A. Singh, Z. Raeesy,
O. Z. Khan, and A. Sethy, “Integrating summarization and retrieval for
enhanced personalization via large language models,” in Proceedings of
the 2023 EMNLP Workshop on Customizable NLP, 2023.
[3] W. Zhang, X. Tang, Y. Wang, Z. Liu, X. Wang, and P. S. Yu, “PersonaAgent: When large language model agents meet personalization at test
time,” arXiv preprint arXiv:2506.06254, 2025.
[4] Z. Tan, Q. Liu, Y. Huang, C. Yang, and M. Jiang, “Democratizing
large language models via personalized parameter-efficient fine-tuning,”
Proceedings of the 2024 Conference on Empirical Methods in Natural
Language Processing (EMNLP), 2024.
[5] Z. Zhang, R. A. Rossi, B. Kveton, Y. Shao, D. Yang, H. Zamani et al.,
“Personalization of large language models: A survey,” arXiv preprint
arXiv:2411.00027, 2024.

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

[6] C. Finn, P. Abbeel, and S. Levine, “Model-agnostic meta-learning
for fast adaptation of deep networks,” in International Conference on
Machine Learning (ICML), 2017, arXiv:1703.03400.
[7] T. M. Hospedales, A. Antoniou, P. Micaelli, and A. J. Storkey, “Metalearning in neural networks: A survey,” IEEE Transactions on Pattern
Analysis and Machine Intelligence (TPAMI), vol. 44, no. 9, pp. 5149–
5169, 2022, arXiv:2004.05439.
[8] Y. Zhou, A. I. Muresanu, Z. Han, K. Paster, S. Pitis, H. Chan, and
J. Ba, “Large language models are human-level prompt engineers,” in
International Conference on Learning Representations (ICLR), 2023,
arXiv:2211.01910.
[9] C. Yang, X. Wang, Y. Lu, H. Liu, Q. V. Le, D. Zhou, and X. Chen,
“Large language models as optimizers,” in International Conference on
Learning Representations (ICLR), 2024.
[10] L. A. Agrawal, S. Tan, D. Soylu, N. Ziems, R. Khare, K. Opsahl-Ong,
A. Singhvi, H. Shandilya, M. J. Ryan, M. Jiang et al., “GEPA: Reflective
prompt evolution can outperform reinforcement learning,” arXiv preprint
arXiv:2507.19457, 2025.
[11] A. Yang, A. Li, B. Yang, B. Zhang et al., “Qwen3 technical report,”
arXiv preprint arXiv:2505.09388, 2025.
[12] I. Kumar, S. Viswanathan, S. Yerra, A. Salemi, R. A. Rossi, F. Dernoncourt, H. Deilamsalehy, X. Zhang, S. Agarwal, N. L. Burhanuddin et al.,
“LongLaMP: A benchmark for personalized long-form text generation,”
arXiv preprint arXiv:2407.11016, 2024.
[13] A. Salemi, S. Kallumadi, and H. Zamani, “Optimization methods for
personalizing large language models through retrieval augmentation,”
Proceedings of the 47th International ACM SIGIR Conference on
Research and Development in Information Retrieval (SIGIR), 2024.
[14] J. Liu, Y. Zhu, S. Wang, X. Wei, E. Min, Y. Lu, S. Wang, D. Yin, and
Z. Dou, “LLMs + persona-plug = personalized LLMs,” arXiv preprint
arXiv:2409.11901, 2025.
[15] L. Ning, L. Liu, J. Wu, N. Wu, D. Berlowitz, S. Prakash, B. Green,
S. O’Banion, and J. Xie, “User-LLM: Efficient LLM contextualization
with user embeddings,” arXiv preprint, 2024, arXiv:2402.13598.
[16] Z. Tan, Z. Liu, and M. Jiang, “Personalized pieces: Efficient personalized
large language models through collaborative efforts,” in Proceedings
of the 2024 Conference on Empirical Methods in Natural Language
Processing (EMNLP), 2024, arXiv:2406.10471.
[17] X. Han, B. Guo, Y. Jung, B. Yao, Y. Zhang, X. Liu, and C. Guo,
“PersonaPKT: Building personalized dialogue agents via parameterefficient knowledge transfer,” in Proceedings of the Fourth Workshop on
Simple and Efficient Natural Language Processing (SustaiNLP), 2023,
arXiv:2306.08126.
[18] L. Wu, Z. Zheng, Z. Qiu, H. Wang, H. Gu, T. Shen, C. Qin, C. Zhu,
H. Zhu, Q. Liu, H. Xiong, and E. Chen, “A survey on large language
models for recommendation,” arXiv preprint, 2023, arXiv:2305.19860.
[19] K. Zhang, Y. Kang, F. Zhao, and X. Liu, “LLM-based medical assistant
personalization with short- and long-term memory coordination,” arXiv
preprint, 2023, arXiv:2309.11696.
[20] S. Mysore, Z. Lu, M. Wan, L. Yang, S. Menezes, T. Baghaee, E. B. Gonzalez, J. Neville, and T. Safavi, “PEARL: Personalizing large language
model writing assistants with generation-calibrated retrievers,” in Proceedings of the 1st Workshop on Customizable NLP (CustomNLP4U),
2024, arXiv:2311.09180.
[21] C. Packer, S. Wooders, K. Lin, V. Fang, S. G. Patil, I. Stoica, and
J. E. Gonzalez, “MemGPT: Towards LLMs as operating systems,” arXiv
preprint arXiv:2310.08560, 2023.
[22] W. Zhong, L. Guo, Q. Gao, H. Ye, and Y. Wang, “MemoryBank:
Enhancing large language models with long-term memory,” in Proceedings of the AAAI Conference on Artificial Intelligence (AAAI), 2024,
arXiv:2305.10250.
[23] S. Zhang, E. Dinan, J. Urbanek, A. Szlam, D. Kiela, and J. Weston,
“Personalizing dialogue agents: I have a dog, do you have pets too?”
in Proceedings of the 56th Annual Meeting of the Association for
Computational Linguistics (ACL), 2018, arXiv:1801.07243.
[24] T. Wolf, V. Sanh, J. Chaumond, and C. Delangue, “TransferTransfo:
A transfer learning approach for neural network based conversational
agents,” arXiv preprint, 2019, arXiv:1901.08149.
[25] Y.-M. Tseng, Y.-C. Huang, T.-Y. Hsiao, W.-L. Chen, C.-W. Huang,
Y. Meng, and Y.-N. Chen, “Two tales of persona in LLMs: A survey
of role-playing and personalization,” in Findings of the Association for
Computational Linguistics: EMNLP 2024, 2024, arXiv:2406.01171.
[26] Y. Shao, L. Li, J. Dai, and X. Qiu, “Character-LLM: A trainable
agent for role-playing,” in Proceedings of the 2023 Conference on
Empirical Methods in Natural Language Processing (EMNLP), 2023,
arXiv:2310.10158.

12

[27] Z. M. Wang, Z. Peng, H. Que, J. Liu, W. Zhou, Y. Wu, H. Guo,
R. Gan, Z. Ni, J. Yang, M. Zhang, Z. Zhang, W. Ouyang, K. Xu, S. W.
Huang, J. Fu, and J. Peng, “RoleLLM: Benchmarking, eliciting, and
enhancing role-playing abilities of large language models,” in Findings
of the Association for Computational Linguistics: ACL 2024, 2024,
arXiv:2310.00746.
[28] Q. Tu, S. Fan, Z. Tian, and R. Yan, “CharacterEval: A chinese benchmark for role-playing conversational agent evaluation,” in Proceedings
of the 62nd Annual Meeting of the Association for Computational
Linguistics (ACL), 2024, arXiv:2401.01275.
[29] V. Samuel, H. P. Zou, Y. Zhou, S. Chaudhari, A. Kalyan, T. Rajpurohit,
A. Deshpande, K. Narasimhan, and V. Murahari, “PersonaGym: Evaluating persona agents and LLMs,” arXiv preprint, 2024, arXiv:2407.18416.
[30] J. Chen, X. Wang, R. Xu, S. Yuan, Y. Zhang, W. Shi, J. Xie, S. Li,
R. Yang, T. Zhu, A. Chen, N. Li, L. Chen, C. Hu, S. Wu, S. Ren, Z. Fu,
and Y. Xiao, “From persona to personalization: A survey on role-playing
language agents,” Transactions on Machine Learning Research (TMLR),
2024, arXiv:2404.18231.
[31] J. Liu, Z. Qiu, Z. Li, Q. Dai, J. Zhu, M. Hu, M. Yang, T.-S. Chua, and
I. King, “A survey of personalized large language models: Progress and
future directions,” arXiv preprint, 2025, arXiv:2502.11528.
[32] H. Wang, R. Wang, F. Mi, Y. Deng, Z. Wang, B. Liang, R. Xu, and
K.-F. Wong, “Cue-CoT: Chain-of-thought prompting for responding to
in-depth dialogue questions with LLMs,” in Findings of the Association
for Computational Linguistics: EMNLP 2023, 2023, arXiv:2305.11792.
[33] A. Nichol, J. Achiam, and J. Schulman, “On first-order meta-learning
algorithms,” arXiv preprint, 2018, arXiv:1803.02999.
[34] Z. Li, F. Zhou, F. Chen, and H. Li, “Meta-SGD: Learning to learn
quickly for few-shot learning,” arXiv preprint, 2017, arXiv:1707.09835.
[35] A. Raghu, M. Raghu, S. Bengio, and O. Vinyals, “Rapid learning or
feature reuse? towards understanding the effectiveness of MAML,” in
International Conference on Learning Representations (ICLR), 2020,
arXiv:1909.09157.
[36] A. Antoniou, H. Edwards, and A. Storkey, “How to train your MAML,”
in International Conference on Learning Representations (ICLR), 2019,
arXiv:1810.09502.
[37] M. Andrychowicz, M. Denil, S. Gómez, M. W. Hoffman, D. Pfau,
T. Schaul, B. Shillingford, and N. de Freitas, “Learning to learn by
gradient descent by gradient descent,” in Advances in Neural Information
Processing Systems (NeurIPS), 2016, arXiv:1606.04474.
[38] S. Ravi and H. Larochelle, “Optimization as a model for few-shot
learning,” in International Conference on Learning Representations
(ICLR), 2017.
[39] J. Snell, K. Swersky, and R. S. Zemel, “Prototypical networks for fewshot learning,” in Advances in Neural Information Processing Systems
(NeurIPS), 2017, arXiv:1703.05175.
[40] O. Vinyals, C. Blundell, T. Lillicrap, K. Kavukcuoglu, and D. Wierstra,
“Matching networks for one shot learning,” in Advances in Neural
Information Processing Systems (NeurIPS), 2016, arXiv:1606.04080.
[41] B. N. Oreshkin, P. Rodríguez López, and A. Lacoste, “TADAM:
Task dependent adaptive metric for improved few-shot learning,” in
Advances in Neural Information Processing Systems (NeurIPS), 2018,
arXiv:1805.10123.
[42] A. Santoro, S. Bartunov, M. Botvinick, D. Wierstra, and T. Lillicrap,
“Meta-learning with memory-augmented neural networks,” in International Conference on Machine Learning (ICML), 2016.
[43] N. Mishra, M. Rohaninejad, X. Chen, and P. Abbeel, “A simple
neural attentive meta-learner,” in International Conference on Learning
Representations (ICLR), 2018, arXiv:1707.03141.
[44] K. Javed and M. White, “Meta-learning representations for continual learning,” in Advances in Neural Information Processing Systems
(NeurIPS), 2019, arXiv:1905.12588.
[45] H. Lee, J. Im, S. Jang, H. Cho, and S. Chung, “MeLU: Meta-learned user
preference estimator for cold-start recommendation,” in Proceedings
of the 25th ACM SIGKDD International Conference on Knowledge
Discovery & Data Mining (KDD), 2019, arXiv:1908.00413.
[46] J. Gu, Y. Wang, Y. Chen, V. O. K. Li, and K. Cho, “Meta-learning
for low-resource neural machine translation,” in Proceedings of the
2018 Conference on Empirical Methods in Natural Language Processing
(EMNLP), 2018, arXiv:1808.08437.
[47] T. Yu, D. Quillen, Z. He, R. Julian, K. Hausman, C. Finn, and S. Levine,
“Meta-World: A benchmark and evaluation for multi-task and meta
reinforcement learning,” in Conference on Robot Learning (CoRL),
2019, arXiv:1910.10897.
[48] S. Min, M. Lewis, L. Zettlemoyer, and H. Hajishirzi, “MetaICL:
Learning to learn in context,” in Proceedings of the 2022 Conference

PREPRINT — UNDER REVIEW (NOT AN ACCEPTED/PUBLISHED MANUSCRIPT)

[49]

[50]

[51]

[52]

[53]

[54]
[55]

[56]

[57]

[58]

[59]

[60]
[61]

[62]

[63]

[64]

[65]

[66]

[67]

[68]

[69]

[70]

of the North American Chapter of the Association for Computational
Linguistics (NAACL), 2022, arXiv:2110.15943.
E. Akyürek, D. Schuurmans, J. Andreas, T. Ma, and D. Zhou, “What
learning algorithm is in-context learning? investigations with linear models,” in International Conference on Learning Representations (ICLR),
2023, arXiv:2211.15661.
J. von Oswald, E. Niklasson, E. Randazzo, J. Sacramento, A. Mordvintsev, A. Zhmoginov, and M. Vladymyrov, “Transformers learn in-context
by gradient descent,” in International Conference on Machine Learning
(ICML), 2023, arXiv:2212.07677.
O. Khattab, A. Singhvi, P. Maheshwari, Z. Zhang et al., “DSPy: Compiling declarative language model calls into self-improving pipelines,”
in International Conference on Learning Representations (ICLR), 2024.
C. Fernando, D. Banarse, H. Michalewski, S. Osindero, and T. Rocktäschel, “Promptbreeder: Self-referential self-improvement via prompt
evolution,” arXiv preprint, 2023, arXiv:2309.16797.
A. Zhao, D. Huang, Q. Xu, M. Lin, Y.-J. Liu, and G. Huang, “ExpeL:
LLM agents are experiential learners,” in AAAI Conference on Artificial
Intelligence, 2024.
Z. Z. Wang, J. Mao, D. Fried, and G. Neubig, “Agent workflow memory,”
arXiv preprint arXiv:2409.07429, 2024.
Q. Zhang, C. Hu et al., “Agentic context engineering: Evolving contexts
for self-improving language models,” arXiv preprint arXiv:2510.04618,
2025.
A. Madaan, N. Tandon, P. Gupta, S. Hallinan, L. Gao et al., “Selfrefine: Iterative refinement with self-feedback,” in Advances in Neural
Information Processing Systems (NeurIPS), 2023.
N. Shinn, F. Cassano, E. Berman, A. Gopinath, K. Narasimhan, and
S. Yao, “Reflexion: Language agents with verbal reinforcement learning,” in Advances in Neural Information Processing Systems (NeurIPS),
2023.
Z. Gou, Z. Shao, Y. Gong, Y. Shen, Y. Yang, N. Duan, and W. Chen,
“CRITIC: Large language models can self-correct with tool-interactive
critiquing,” arXiv preprint, 2023, arXiv:2305.11738.
J. Huang, S. S. Gu, L. Hou, Y. Wu, X. Wang, H. Yu, and J. Han,
“Large language models can self-improve,” arXiv preprint, 2022,
arXiv:2210.11610.
W. Yuan, R. Y. Pang, K. Cho, S. Sukhbaatar, J. Xu, and J. Weston, “Selfrewarding language models,” arXiv preprint, 2024, arXiv:2401.10020.
T. Wu, W. Yuan, O. Golovneva, J. Xu, Y. Tian, J. Jiao, J. Weston, and S. Sukhbaatar, “Meta-rewarding language models: Selfimproving alignment with LLM-as-a-meta-judge,” arXiv preprint, 2024,
arXiv:2407.19594.
S. Yang, S. C. Han, S. Wang, Y. Li, Y. Ding, and E. Hovy, “Toward
understanding misalignment in LLM agents: A survey of taxonomy,
causes, mitigation, and evaluation,” 2026, aCL ARR 2026. [Online].
Available: https://openreview.net/forum?id=zzTEGP2BYa
Y. Sun, X. Wang, Z. Liu, J. Miller, A. A. Efros, and M. Hardt, “Testtime training with self-supervision for generalization under distribution
shifts,” in International Conference on Machine Learning (ICML), 2020,
arXiv:1909.13231.
D. Wang, E. Shelhamer, S. Liu, B. Olshausen, and T. Darrell,
“Tent: Fully test-time adaptation by entropy minimization,” in International Conference on Learning Representations (ICLR), 2021,
arXiv:2006.10726.
E. Mitchell, C. Lin, A. Bosselut, C. Finn, and C. D. Manning, “Fast
model editing at scale,” in International Conference on Learning Representations (ICLR), 2022, arXiv:2110.11309.
C. Snell, J. Lee, K. Xu, and A. Kumar, “Scaling LLM test-time compute
optimally can be more effective than scaling model parameters,” arXiv
preprint, 2024, arXiv:2408.03314.
N. Muennighoff, Z. Yang, W. Shi, X. L. Li, L. Fei-Fei, H. Hajishirzi,
L. Zettlemoyer, P. Liang, E. Candès, and T. Hashimoto, “s1: Simple
test-time scaling,” arXiv preprint, 2025, arXiv:2501.19393.
S. Yao, D. Yu, J. Zhao, I. Shafran, T. L. Griffiths, Y. Cao, and
K. Narasimhan, “Tree of thoughts: Deliberate problem solving with
large language models,” in Advances in Neural Information Processing
Systems (NeurIPS), 2023, arXiv:2305.10601.
X. Wang, J. Wei, D. Schuurmans, Q. Le, E. Chi, S. Narang, A. Chowdhery, and D. Zhou, “Self-consistency improves chain of thought reasoning
in language models,” in International Conference on Learning Representations (ICLR), 2023, arXiv:2203.11171.
S. Yang, S. C. Han, Y. Ding, S. Wang, and E. Hovy, “ToolTree: Efficient
LLM agent tool planning via dual-feedback monte carlo tree search and
bidirectional pruning,” 2026, iCLR 2026.

13

[71] S. Robertson and H. Zaragoza, “The probabilistic relevance framework:
BM25 and beyond,” Foundations and Trends in Information Retrieval,
vol. 3, no. 4, pp. 333–389, 2009.
[72] V. Karpukhin, B. Oğuz, S. Min, P. Lewis, L. Wu, S. Edunov, D. Chen,
and W.-t. Yih, “Dense passage retrieval for open-domain question
answering,” in Proceedings of the 2020 Conference on Empirical Methods in Natural Language Processing (EMNLP), 2020, pp. 6769–6781,
arXiv:2004.04906.
[73] G. Izacard, M. Caron, L. Hosseini, S. Riedel, P. Bojanowski, A. Joulin,
and E. Grave, “Unsupervised dense information retrieval with contrastive
learning,” Transactions on Machine Learning Research (TMLR), 2022,
arXiv:2112.09118.
[74] L. Xiong, C. Xiong, Y. Li, K.-F. Tang, J. Liu, P. N. Bennett, J. Ahmed,
and A. Overwijk, “Approximate nearest neighbor negative contrastive
learning for dense text retrieval,” in International Conference on Learning Representations (ICLR), 2021, arXiv:2007.00808.
[75] T. Formal, B. Piwowarski, and S. Clinchant, “SPLADE: Sparse lexical
and expansion model for first stage ranking,” in Proceedings of the 44th
International ACM SIGIR Conference (SIGIR), 2021, pp. 2288–2292,
arXiv:2107.05720.
[76] O. Khattab and M. Zaharia, “ColBERT: Efficient and effective passage
search via contextualized late interaction over BERT,” in Proceedings
of the 43rd International ACM SIGIR Conference (SIGIR), 2020, pp.
39–48, arXiv:2004.12832.
[77] P. Lewis, E. Perez, A. Piktus, F. Petroni, V. Karpukhin, N. Goyal,
H. Küttler, M. Lewis, W.-t. Yih, T. Rocktäschel, S. Riedel, and D. Kiela,
“Retrieval-augmented generation for knowledge-intensive NLP tasks,” in
Advances in Neural Information Processing Systems (NeurIPS), 2020,
arXiv:2005.11401.
[78] K. Guu, K. Lee, Z. Tung, P. Pasupat, and M.-W. Chang, “REALM:
Retrieval-augmented language model pre-training,” in International
Conference on Machine Learning (ICML), 2020, arXiv:2002.08909.
[79] S. Borgeaud, A. Mensch, J. Hoffmann, T. Cai, E. Rutherford, K. Millican, G. van den Driessche, J.-B. Lespiau, B. Damoc, A. Clark
et al., “Improving language models by retrieving from trillions of
tokens,” in International Conference on Machine Learning (ICML),
2022, arXiv:2112.04426.
[80] G. Izacard and E. Grave, “Leveraging passage retrieval with generative
models for open domain question answering,” in Proceedings of the 16th
Conference of the European Chapter of the Association for Computational Linguistics (EACL), 2021, pp. 874–880, arXiv:2007.01282.
[81] O. Ram, Y. Levine, I. Dalmedigos, D. Muhlgay, A. Shashua, K. LeytonBrown, and Y. Shoham, “In-context retrieval-augmented language models,” Transactions of the Association for Computational Linguistics
(TACL), vol. 11, pp. 1316–1331, 2023, arXiv:2302.00083.
[82] W. Shi, S. Min, M. Yasunaga, M. Seo, R. James, M. Lewis, L. Zettlemoyer, and W.-t. Yih, “REPLUG: Retrieval-augmented black-box language models,” in Proceedings of the 2024 Conference of the North
American Chapter of the Association for Computational Linguistics
(NAACL), 2024, arXiv:2301.12652.
[83] O. Khattab, K. Santhanam, X. L. Li, D. Hall, P. Liang, C. Potts,
and M. Zaharia, “Demonstrate-search-predict: Composing retrieval and
language models for knowledge-intensive NLP,” arXiv preprint, 2022,
arXiv:2212.14024.
[84] A. Asai, Z. Wu, Y. Wang, A. Sil, and H. Hajishirzi, “Self-RAG:
Learning to retrieve, generate, and critique through self-reflection,” in
International Conference on Learning Representations (ICLR), 2024,
arXiv:2310.11511.
[85] J. Liu, D. Shen, Y. Zhang, B. Dolan, L. Carin, and W. Chen, “What
makes good in-context examples for GPT-3?” in Proceedings of Deep
Learning Inside Out (DeeLIO), 2022, pp. 100–114, arXiv:2101.06804.
[86] O. Rubin, J. Herzig, and J. Berant, “Learning to retrieve prompts for
in-context learning,” in Proceedings of the 2022 Conference of the North
American Chapter of the Association for Computational Linguistics
(NAACL-HLT), 2022, pp. 2655–2671, arXiv:2112.08633.
[87] L. Wang, N. Yang, and F. Wei, “Learning to retrieve in-context examples
for large language models,” in Proceedings of the 18th Conference of
the European Chapter of the Association for Computational Linguistics
(EACL), 2024, arXiv:2307.07164.
[88] N. Reimers and I. Gurevych, “Sentence-BERT: Sentence embeddings
using siamese BERT-networks,” Proceedings of the 2019 Conference on
Empirical Methods in Natural Language Processing (EMNLP), 2019.


